libRoadRunner 2.0: A High-Performance SBML Simulation and Analysis Library

Motivation: This paper presents libRoadRunner 2.0, an extensible, high-performance, cross-platform, open-source software library for the simulation and analysis of models expressed using Systems Biology Markup Language SBML). Results: libRoadRunner is a self-contained library, able to run both as a component inside other tools via its C++ and C bindings, and interactively through its Python or Julia interface. libRoadRunner uses a custom Just-In-Time JIT compiler built on the widely-used LLVM JIT compiler framework. It compiles SBML-specified models directly into native machine code for a large variety of processors, making it appropriate for solving extremely large models or repeated runs. libRoadRunner is flexible, supporting the bulk of the SBML specification (except for delay and nonlinear algebraic equations) and including several SBML extensions such as composition and distributions. It offers multiple deterministic and stochastic integrators, as well as tools for steady-state, sensitivity, stability analysis, and structural analysis of the stoichiometric matrix. Availability: libRoadRunner binary distributions are available for Mac OS X, Linux, and Windows. The library is licensed under the Apache License Version 2.0. libRoadRunner is also available for ARM-based computers such as the Raspberry Pi and can in principle be compiled on any system supported by LLVM-13. http://sys-bio.github.io/roadrunner/index.html provides online documentation, full build instructions, binaries, and a git source repository.

==> SimulationOnlyResults.csv <==
Version,Jit Engine,Repeat,Time (sec)
v1.6.1,MCJit,1,19.492403268814087
v1.6.1,MCJit,2,19.55999732017517
v1.6.1,MCJit,3,19.957340717315674
v1.6.1,MCJit,4,19.99306845664978
v1.6.1,MCJit,5,19.858475923538208
v1.6.1,MCJit,6,19.62746572494507
v1.6.1,MCJit,7,19.52512240409851
v1.6.1,MCJit,8,19.604430675506592
v1.6.1,MCJit,9,19.598968267440796
v1.6.1,MCJit,10,19.423490524291992
v2.2.0,LLJit,1,15.734391450881958
v2.2.0,LLJit,2,15.979807376861572
v2.2.0,LLJit,3,15.900545835494995
v2.2.0,LLJit,4,16.684518098831177
v2.2.0,LLJit,5,16.423516035079956
v2.2.0,LLJit,6,15.888535976409912
v2.2.0,LLJit,7,15.991688013076782
v2.2.0,LLJit,8,15.7783784866333
v2.2.0,LLJit,9,16.037126779556274
v2.2.0,LLJit,10,15.749063968658447
v2.2.0,MCJit,1,16.128209352493286
v2.2.0,MCJit,2,15.794421672821045
v2.2.0,MCJit,3,16.225112438201904
v2.2.0,MCJit,4,15.685035943984985
v2.2.0,MCJit,5,16.099447011947632
v2.2.0,MCJit,6,16.669490098953247
v2.2.0,MCJit,7,16.615522146224976
v2.2.0,MCJit,8,16.004029750823975
v2.2.0,MCJit,9,15.8948974609375
v2.2.0,MCJit,10,15.788281917572021

==> biomodels_problem_results.csv <==
Tool,Repeat,Time (sec),Failures
RoadRunner Serial (MCJit),1,134.47,20
RoadRunner Serial (MCJit),2,136.35,20
RoadRunner Serial (MCJit),3,142.45,20
RoadRunner Serial (MCJit),4,137.07,20
RoadRunner Serial (MCJit),5,144.94,20
RoadRunner Serial (LLJit),1,48.51,20
RoadRunner Serial (LLJit),2,38.57,20
RoadRunner Serial (LLJit),3,38.07,20
RoadRunner Serial (LLJit),4,38.09,20
RoadRunner Serial (LLJit),5,38.27,20
RoadRunnerMap (MCJit),1,30.22,20
RoadRunnerMap (MCJit),2,34.92,20
RoadRunnerMap (MCJit),3,35.25,20
RoadRunnerMap (MCJit),4,40.7,20
RoadRunnerMap (MCJit),5,32.46,20
RoadRunner Map (LLJit),1,22.11,20
RoadRunner Map (LLJit),2,25.44,20
RoadRunner Map (LLJit),3,25.91,20
RoadRunner Map (LLJit),4,24.67,20
RoadRunner Map (LLJit),5,25.26,20
Copasi / Basico Serial,1,163.53,18
Copasi / Basico Serial,2,166.38,18
Copasi / Basico Serial,3,164.32,18
Copasi / Basico Serial,4,166.51,18
Copasi / Basico Serial,5,157.41,18
Copasi / Basico Multithreaded,1,64.15,18
Copasi / Basico Multithreaded,2,72.06,18
Copasi / Basico Multithreaded,3,64.87,18
Copasi / Basico Multithreaded,4,66.15,18
Copasi / Basico Multithreaded,5,72.38,18

